Randomness in the choice of neighbours promotes cohesion in mobile animal groups

Classic computational models of collective motion suggest that simple local averaging rules can promote many observed group level patterns. Recent studies, however, suggest that rules simpler than local averaging may be at play in real organisms; for example, fish stochastically align towards only one randomly chosen neighbour and yet the schools are highly polarised. Here, we ask -- how do organisms maintain group cohesion? Using a spatially-explicit model, inspired from empirical investigations, we show that group cohesion can be achieved even when organisms randomly choose only one neighbour to interact with. Cohesion is maintained even in the absence of local averaging that requires interactions with many neighbours. Furthermore, we show that choosing a neighbour randomly is a better way to achieve cohesion than interacting with just its closest neighbour. To understand how cohesion emerges from these random pairwise interactions, we turn to a graph-theoretic analysis of the underlying dynamic interaction networks. We find that randomness in choosing a neighbour gives rise to well-connected networks that essentially cause the groups to stay cohesive. We compare our findings with the canonical averaging models (analogous to the Vicsek model). In summary, we argue that randomness in the choice of interacting neighbours plays a crucial role in collective motion.

==> Archive.txt <==
% ****** Start of file apssamp.tex ******
%
%   This file is part of the APS files in the REVTeX 4.2 distribution.
%   Version 4.2a of REVTeX, December 2014
%
%   Copyright (c) 2014 The American Physical Society.
%
%   See the REVTeX 4 README file for restrictions and more information.
%
% TeX'ing this file requires that you have AMS-LaTeX 2.0 installed
% as well as the rest of the prerequisites for REVTeX 4.2
%
% See the REVTeX 4 README file
% It also requires running BibTeX. The commands are as follows:
%
%  1)  latex apssamp.tex
%  2)  bibtex apssamp
%  3)  latex apssamp.tex
%  4)  latex apssamp.tex
%
\documentclass[%
 reprint,
%superscriptaddress,
%groupedaddress,
%unsortedaddress,
%runinaddress,
%frontmatterverbose, 
%preprint,
%preprintnumbers,
%nofootinbib,
%nobibnotes,
%bibnotes,
 amsmath,amssymb,
 aps,
%pra,
%prb,
%rmp,
%prstab,
%prstper,
%floatfix,
]{revtex4-2}


\newcounter{inlineenum}
\renewcommand{\theinlineenum}{\roman{inlineenum}}
\newenvironment{inlineenum}
{\unskip\ignorespaces\setcounter{inlineenum}{0}%
	\renewcommand{\item}{\refstepcounter{inlineenum}{\textit{\theinlineenum})~}}}
{\ignorespacesafterend}

\usepackage{graphicx}% Include figure files
\usepackage{dcolumn}% Align table columns on decimal point
\usepackage{bm}% bold math
%\usepackage{hyperref}% add hypertext capabilities
%\usepackage[mathlines]{lineno}% Enable numbering of text and display math
%\linenumbers\relax % Commence numbering lines

%\usepackage[showframe,%Uncomment any one of the following lines to test 
%%scale=0.7, marginratio={1:1, 2:3}, ignoreall,% default settings
%%text={7in,10in},centering,
%%margin=1.5in,
%%total={6.5in,8.75in}, top=1.2in, left=0.9in, includefoot,
%%height=10in,a5paper,hmargin={3cm,0.8in},
%]{geometry}

\begin{document}

\preprint{APS/123-QED}

    \title{Randomness in the choice of neighbours promotes cohesion in mobile animal groups}
% \thanks{A footnote to the article title}%

\author{Vivek Jadhav}
 \email{vivekjadhavsagar10@gmail.com}
\affiliation{Center for Ecological sciences, Indian Institute of Science Bangalore}%
%  \altaffiliation[Also at ]{}%Lines break automatically or can be forced with \\
\author{Danny Raj M}%
 \email{dannym@iisc.ac.in}
\affiliation{%
Dept of Chemical Engineering, Indian Institute of Science Bengaluru}%

\author{Vishwesha Guttal}%
 \email{guttal@iisc.ac.in}
\affiliation{%
Center for Ecological sciences, Indian Institute of Science Bangalore}%

\date{\today}% It is always \today, today,
             %  but any date may be explicitly specified

\begin{abstract}
Classic computational models of collective motion suggest that simple local averaging rules can promote many observed group level patterns. Recent studies, however, suggest that rules simpler than local averaging may be at play in real organisms; for example, fish stochastically align towards only one randomly chosen neighbour and yet the schools are highly polarised. Here, we focus on the question: how do organisms maintain group cohesion. Using a spatially explicit model, inspired from empirical investigations, we show that group cohesion can be achieved even when organisms randomly choose only one neighbour to interact with. Cohesion is maintained even in the absence of local averaging that requires interactions with many neighbours. Furthermore, we show that choosing a neighbour randomly is a better way to achieve cohesion than interacting with just its closest neighbour. To understand how cohesion emerges from these random pairwise interactions, we turn to a graph-theoretic analysis of the interaction networks that appear in the group. We find that randomness in choosing a neighbour gives rise to `fully connected' interaction networks that essentially cause the schools to stay cohesive. We compare our findings with the canonical averaging models (analogous to the Vicsek model). In summary, we argue that randomness in the choice of interacting neighbours plays a crucial role in collective motion. 

%and discuss different mechanisms that can give rise to randomness in selecting neighbours in real fish. 

%How do fish schools manage to stay polarised and cohesive while an individual fish in the group interacts with just one other fish at a time? We investigate the above question using a spatial model for fish schools inspired from data. We find that the solution to the problem---necessary conditions for cohesion---lies in how the fish identify which neighbour to interact with. When fish interact with only the closest fish, cohesion is significant only for small schools (size of $<5$) while larger schools break into smaller clusters. In contrast, when the fish chooses only one neighbour but randomly from a small number of nearby ones, the school's cohesivity increases substantially. To understand how cohesion emerges, we turn to a graph-theoretic analysis of the interaction network in the fish school. We find that randomness in choosing a neighbour gives rise to `fully connected' interaction networks that essentially cause the school to stay cohesive. We compare our findings with the canonical averaging models (analogous to the Vicsek model) and discuss different mechanisms that can give rise to randomness in selecting neighbours in real fish.
\end{abstract}

%\keywords{Suggested keywords}%Use showkeys class option if keyword
                              %display desired
\maketitle

%\tableofcontents

\section{\label{sec:level1} Introduction}
Organisms that live in social groups have important functions like foraging, navigation, evasion from predation, etc. \cite{Camazine2003, Sumpter2010, Parrish1999}. Theory and computational studies predict that  non-trivial group-level phenomena can emerge even when organisms follow simple rules that depend on the states of their close-by neighbouring organisms. Recent empirical studies on schooling fish have shown that interactions could be as simple as a fish interacting with just one other fish at a time \cite{Herbert-Read2011, Calovi2018, Jhawar2020}. How then do simple organisms with such elementary interactions manage to stay polarised and cohesive? 

Classical computational models assume that organisms integrate the information available to them in a small neighbourhood to update their movement directions. For example, in the canonical Vicsek model for alignment, an agent updates its velocity based on the average instantaneous directions of motion of all neighbours that are within a short metric distance around it. Subsequent models for collective motion extend on these ideas to incorporate cohesion~\cite{Couzin2002}; they assume that agents also attract towards nearby agents, interacting with all the agents in a given neighbourhood,  while preventing collisions. Any change in the direction of the agent is assumed to be due to an additive combination of these interactions. While these models include randomness, they are often incorporated as a small error to the direction of motion of based on the behavioural . 

Recent empirical studies \cite{Calovi2018, Lei2020, Jhawar2020} have shown that organisms interact through rules that are likely much simpler than averaging of several individuals; in fact, each organism may interact with just a randomly chosen single neighbour (pairwise interactions), to achieve high levels of group polarisation. The group polarisation can emerge from such an interaction due to the finite size of the group which can lead to sampling bias; this preferentially allows the group to reside in a polarised state longer.
However, it is still unclear how a group of individuals achieve cohesion. What are the underlying mechanisms that keep the group intact despite the simple nature of the interaction-rule.

% In a recent work \cite{Jhawar2020} with \textit{Etroplus suratenesis}, polarisation was found to emerge solely due to the structure of the noise in the system.
% Fish copying the directions of one another fish gave rise to fluctuations in the polar order parameter, that was multiplicative in nature: magnitude of noise was \textit{low} when the school was ordered and \textit{high} when it was disordered.
% The school was found to fluctuate between ordered and disordered states as they moved. When the school achieved a high polar order by chance, it was found to reside in the ordered state for longer periods of time giving rise to polarised schools as we know it.
% However, for the mechanism to work, the school should remain cohesive at all times. It is simpler for a school to remain cohesive when it polarised than when it is disordered. And since the order in the school fluctuates, fish should necessarily interact to actively produce cohesion. However, the processes that lead to cohesion are still unknown.

% When fish align with its neighbours via simple pairwise interactions, where each fish copies the direction of just one other neighbouring fish, the interaction event does not always create local order like the other canonical models for alignment (ex. the Vicsek model, where the fish copies the average direction of a group of neighbours). This is because pairwise interaction is symmetric---copying can produce or destroy local order, while the Vicsek model increases local order---due to the averaging of directions of neighbours. However, in small groups of \textit{Etroplus suratenesis}\cite{Jhawar2019}, the finite size of the school can result in sampling bias as individuals interact via pairwise interactions, giving rise to polarised schools---the inherent ‘noise’ due to the small number of interacting fish results in the emergence of order. The school is often found to fluctuate between being completely polarised (moving in one common direction) and un-polarised (no net direction of movement). An unpolarised school can drift away if the fish were not interacting to correct its course to stay cohesive. Hence, cohesion is required for a school to achieve polarisation. However, the mechanisms that lead to cohesion are still unknown.

To mimic the cohesivity observed in the empirical investigations of mobile groups, conventionally one employs an attraction-interaction which makes a fish move towards a nearby group of fish within a metric distance $L_c$ around it (often averaged like in the Vicsek model \cite{Vicsek1995a} for alignment).
% Cohesion is achieved in conventional mathematical models for schooling fish, by employing an attraction-interaction where a fish moves towards a nearby group of fish within a metric distance $L_c$ around it (often averaged like in the Vicsek model \cite{Vicsek1995a} for alignment). 
For a school to be cohesive, it is necessary to choose a relatively large value for $L_c$, different from the metric distance corresponding to the alignment interaction. On the other hand, Ballerini et al\cite{Ballerini2008} showed that organisms do not always follow a `metric’ approach to identifying neighbours to interact with, but a `topological’ one, where organisms interact with a select few neighbours---say about seven nearest ones in the case of starling flocks.
%In the context of pairwise interactions, an attraction interaction involves an organism choosing one other neighbouring organism to move towards it. Which neighbour should the organism interact with to achieve cohesion?
Herbert-read and co-workers\cite{Herbert-Read2011} analysed a school of \textit{Gambusia holbrooki} and reported that the fish interacted with its nearest neighbour to stay cohesive. Lei et al\cite{Lei2020} on the other hand, concluded the exact opposite finding in their study with small groups of \textit{Hemigrammus rhodostomus}. Interactions with just the nearest neighbour were not enough to produce the observed levels of cohesion. They proposed a mechanism where a fish interacts with its most influential neighbour(s), to stay cohesive and reproduce the experimentally observed features. 
% This mechanism requires the fish to filter out a few individuals from its neighbourhood to interact with them. From the perspective of pairwise interactions, a fish uses a two-step method to interact: first, a ranking of its discernible neighbours and second, picking one based on the designated ranks. 
In the context of these studies on cohesion, we ask: What then are the necessary conditions to achieve cohesion in these systems?

In this article, we investigate how cohesion emerges in a group of mobile organisms using a spatial agent-based model. We investigate a family of interaction models that offer a one-step approach to selecting a neighbour, based on \textit{random selection}. To understand how simple pairwise interactions lead to cohesion at the level of the group, we reconstruct the underlying interaction network and employ a graph-theoretic analysis to understand the properties of the network and how it is linked to school's ability to stay cohesive. We compare our findings with the canonical equivalents of the averaging interactions to explain how simpler interactions are sufficient in achieving cohesion.

\begin{figure*}
    \centering
    \includegraphics[width=\textwidth]{Figures/Illustration - choosing from K.pdf}
    \caption{\textbf{Illustration of how fish choose their neighbours to interact in the spatial model for schooling fish.} A focal individual interacts with the neighbours it can visually perceive. The visible neighbours are ranked based on their distances from the focal individual. When $K=1$ and $k=1$, fish either align with or move towards their nearest neighbour. When $K=3$ and $k=1$, fish interact with one of their $3$ nearest neighbours. When $K=3$ and $k=3$, fish interact with all $3$ of their nearest neighbours where they either align with the average orientation or move towards the centroid of the three fish.}
    \label{fig:illustration_choosingK}
\end{figure*}

\section{\label{sec:Model} Model and simulation}

\subsection*{Agent-based spatially-explicit model}
We develop an agent based model in two spatial dimensions to study the dynamics of collective motion. While our model broadly follows the principles of classic self-propelled particle models of collective motion (Couzin et al, Vicsek et al, Reynolds, etc), we make some key modifications -- such as probabilistic interaction rules, asynchronous updating and variable speed of agents -- motivated by recent empirical studies (Calovi, Jhawar et al).  

Every organism $i$ is described by its position in space ($\mathbf{x}_i$), and velocity (speed $s_i$ and direction $\mathbf{e}_i$). These are trivially related  by the kinematic equation: $\dot{\mathbf{x}_i} = s_i \mathbf{e}_i$. In our notation, while $\mathbf{e}_i$ represents the orientation vector, $\angle \mathbf{e}_i$ represents the angle of that orientation vector about the positive x-axis. 

Agents update both speed and direction of motion as they interact with other agents in their visually perceptible neighbourhood. Behavioural interactions and movement are implemented via asynchronous update rules, as described below (for the precise mathematical details of the interactions, see Appendix \ref{ax:fishmodeldetails}). 

We assume that behaviroural interactions between agents depend on {\it topological} distance (Ballerini et al): Organisms perceive $K$ nearest neighbours from their visual zone. They integrate information -- of orientation and position -- from randomly chosen $k$ of the $K$ perceived neighbours for both the alignment and attraction interactions (see Fig~\ref{fig:illustration_choosingK}). Four key behavioural rules are:
%\subsection*{Probabilistic interactions and choice of neighbours}

\paragraph{Alignment interaction}: At a rate $r_p$, an agent copies the speed and direction of motion of agents present in its topological neighbourhood. 
    % \begin{itemize}
    %     \item When $k = 1$, the interaction becomes a pairwise copying interaction, where interaction is with only one fish.
    %     \item When $k = K$, the interaction Vicsek-like, where the fish choose the average direction of the perceived neighbours.
    % \end{itemize}

\paragraph{Attraction interaction}: At a rate $r_c$, an agent moves towards the centre of mass of of its nearby neighbours with a speed dependent on how far the fish is from its topological neighbourhood. 

 \paragraph{Spontaneous turning}: At a rate $r_s$, an agent chooses a new direction $\angle \mathbf{e}_d$, sampled from a (circular) normal distribution with a mean $\angle \mathbf{e}_i$ and a variance $\sigma_a^2$. The speed of the individual is sampled from a (truncated) normal distribution with mean $s_0$ and a variance $\sigma_s^2$. When the variances are small, spontaneous turning leads to a new direction of motion (with a new speed) but close to that of its previous direction. 
    %
\paragraph{Collision avoidance}: Agents avoid collision with other agents as they move. We assume they do this by turning away from the other agent and by slowing down (as reported in \cite{Herbert-Read2011, Lei2020}). 

\subsection*{Choice of neighbours and interaction types}
Depending on the values of $K$ and $k$, we can achieve a different interaction types. We primarily consider the following types: 

In \textit{stochastic pairwise-interaction}, e.g. found in fish schools (Jhawar et al and Herbert-Read et al), organisms interact with only one randomly chosen neighbour. This is achieved by setting $k = 1$. This results in the agent copying the direction of (alignment interaction), or moving towards  (attraction), a single but randomly chosen neighbouring agent. Here, $K$ will determine the extent of neighourhood with which the organisms may interact.

When $K = 1$ with $k=1$, the interaction is of the \textit {near-neighbour--type} and when $K=N$ it is of the \textit {mean-field--type} (where $N$ is the size of the school).

We also consider the \textit{Vicsek-like local averaging} by setting $k = K$ (with $K>1$).  For the alignment interaction, this corresponds to a topological analogue of the widely studied Vicsek interaction (Cite). For the attraction interactions, it mimics topological analogue of the Boids or Couzin models (Cite). 

The simulation is carried out in a two-dimensional unbounded (non-periodic) domain. Further details on initial conditions, number of replicates, etc are described in the Appendix. 

Remarks comparing our model to some of the early models of collective motion are pertinent here. Models by~\cite{Reynolds1987,Vicsek1995a,Couzin2002} assume that individuals interact with every other individual within a fixed metric distance. Further, they assume that all individuals interact and update their locations synchronously, moving at a constant speed. Following many recent empirical studies, our model assumptions differs on these aspects. First, we assume a topological distance for interactions. However, unlike Ballerini et al~\cite{Ballerini2008} who propose that birds interact with a fixed number of nearest neighbours, we assume that organisms may randomly choose any $k$ of the $K$ ($\ge k$) nearest neighbours; as we show, this randomness plays an important role. We also assume that individuals move at variable speed and update their motion asynchronously, in line with many recent empirical studies~\cite{Katz2011,Herbert-Read2011,Calovi2018,Jhawar2020}. 

\subsection*{Schooling dynamics}
When an agent is all by itself, the only interaction it undergoes is spontaneous turning which changes its movement direction and speed at discrete points in time resulting in random motion. When two or more agents are present, they begin to interact via alignment and attraction rules. In such a setup, the agent in the front often end up behaving as though they were isolated, since there is a visual field that limits organism's perception. These agents have a greater tendency to wander away from the school: In addition, since direction changes occur at discrete time points due to the asynchronicity in the interactions, the wandering agent can travel a relatively large distance before spontaneously turning to an orientation that allows it to `see' a neighbour in the school; this may create the possibility for a successful attraction interaction at a later time that can bring it back to the group. At the same time, other group members may follow a wandering agent. When a few such individuals succeed in doing so, it could cause a cascade of many members leaving and eventually breaking a group into two or more smaller groups. Thus, we investigate the interaction rules that maintain the group cohesion. Before we do so, we need to define a way to quantify the cohesivity of groups. 

\subsection*{Quantifying the cohesivity of groups}
Cohesivity of a school can be quantified in a number of different ways that include characterising the average near neighbour distance, area of the convex hull of the spatial positions of the fish and average distance to barycenter of the group.
However, we choose a more stringent measure for cohesion based on fish are positioned in space with respect to its neighbouring fish. Using a density-based spatial clustering approach (DBSCAN)\cite{MartinEster1996}, we group the organisms into different clusters. 
Here, a cluster is defined as the set of all organisms, where every organism in the set is $<\epsilon$ distance away from at least one other fish in the set.
Then, we define a cohesion parameter (dented $\mathcal{C}$) as the average size of the largest cluster in the school normalised by the total size of the school (averaged over time of the simulation and over multiple realisations).
Hence, the value of $\mathcal{C}$ denotes the average fraction of fish in the largest cluster in the school. A value of $1$ means that the fish were always cohesive, with no break-up events. The results reported in the article are not particular to the choice of the cohesion parameter. 

\begin{figure*}
    \centering
    \includegraphics[width=\textwidth]{Figures/Cohesion as a func of K.pdf}
    \caption{\textbf{High levels of cohesion are achieved in fish schools even when fish interact with just one neighbour (pairwise interaction) randomly chosen from a nearby neighbourhood of size $K$.} (A) Number of clusters $N_c$ a school breaks into, as a function of the neighbourhood of the fish $K$, for different school sizes. As $K$ increases, $N_c \to 1$. Inset: snapshots from simulation for size $N=30$ and $K={1, 10}$. (B) Cohesion parameter $\mathcal{C}$ increases with neighbourhood size (K); Inset shows that cohesion reaches the maximum value when neighbourhood is around 30\% of the school size, across schools of several sizes.  The hashed region is $\frac{K}{N}<0.3$ where change in $\mathcal{C}$ is significant.}
    \label{fig:cohesionresults}
\end{figure*}

% \section{\label{sec:Model} Model and simulation}
% \subsection*{Spatial model for schooling fish}
% We employ an agent based model in two spatial dimensions to study the dynamics of collective motion. Every organism $i$ is modelled as a circular agent with a radius $R$ commensurate with its body length. It is described by its position in space (centre of the circle, $\mathbf{x}_i$), and velocity (speed $s_i$ and direction $\mathbf{e}_i$ as shown in Eq \ref{eqn:kinematics}), which are updated in time as the agent interacts with other agents in its visually perceptible neighbourhood.

% \begin{equation}\label{eqn:kinematics}
%     \frac{d\mathbf{x}_i}{dt} = s_i\mathbf{e}_i
% \end{equation}

% In our model, agents \textit{align} to stay polarised, \textit{attract} to stay cohesive and \textit{spontaneously turn} to maximise movement in the domain.
% In a recent study with a school of \textit{Etroplus surateneisis}, these interactions between fish were found to be \textit{probabilistic} and \textit{asynchronous} in nature \cite{Jhawar2019}, \textit{i.e.},
% \begin{enumerate}
%     \item fish interact at different times (out of sync with each other),
%     \item they interact via one interaction mechanism at a time: either align, attract or simply turn and not all of them simultaneously (linear combination of the three interactions, as typically assumed in canonical models for fish schooling),
%     \item both the time corresponding to an interaction and the neighbours a fish interacts with are chosen probabilistically.
% \end{enumerate}

% The simplest way to simulate these characteristics is by using a Gillespie algorithm, where each of the interaction events for every individual fish are assumed to be independent. For more details, see appendix \ref{ax:fishmodeldetails}.
% During an interaction, a fish identifies a new desired direction of motion $\mathbf{e}_{d}$ and a desired speed $s_{d}$ and begins to move/turn to achieve the desired conditions. 
% In addition to the behavioural interactions, a fish also slows-down ($\Delta s_{r}$) and turns ($\Delta \theta_{r}$) when it encounters another fish in its path, to avoid collision (as reported in \cite{Herbert-Read2011, Lei2020}).
% Equations \ref{eq:fishturning} and \ref{eq:fishspeeding} show how the speed and direction of motion evolve as a result of both the social and physical interactions.

% \begin{equation}
%     \tau \frac{d \angle \mathbf{e}_i}{dt} = \angle \mathbf{e}_{d}-\angle \mathbf{e}_i + \Delta \theta_{r}
%     \label{eq:fishturning}
% \end{equation}

% % \begin{equation}
% %     \omega = \left\{\begin{matrix}
% %         \omega & \angle \mathbf{d}_i>\angle \mathbf{e}_i \\ 
% %         -\omega & \angle \mathbf{d}_i<\angle \mathbf{e}_i \\
% %         0 & \angle \mathbf{d}_i=\angle \mathbf{e}_i
% %         \end{matrix}\right.
% % \end{equation}

% \begin{equation}
%     \tau \frac{ds_i}{dt} = s_{d} - s_i + \Delta s_{r}
%     \label{eq:fishspeeding}
% \end{equation}

% \subsection*{Probabilistic interactions and choice of neighbours}
% In our model, a fish changes its speed and direction of motion through the following behavioural interactions:
% \begin{enumerate}
%     \item \textit{spontaneous turning}---where a fish chooses a new direction and speed close to that of its original state,
%     \item \textit{alignment interaction}---where a fish copies the net speed and direction of motion of its nearby neighbours
%     % \begin{itemize}
%     %     \item When $k = 1$, the interaction becomes a pairwise copying interaction, where interaction is with only one fish.
%     %     \item When $k = K$, the interaction Vicsek-like, where the fish choose the average direction of the perceived neighbours.
%     % \end{itemize}

%     \item \textit{attraction interaction}---where a fish moves towards the centre of mass of of its nearby neighbours with a speed dependent on how far the fish is from its neighbour.
% \end{enumerate}
% For the mathematical details of the interactions, see appendix \ref{ax:fishmodeldetails}.

% \paragraph*{Topological:} We assume that interactions between fish are topological in nature where a fish perceives $K$ nearby neighbours in its visual zone and integrates information from $k$ of the $K$ perceived neighbours for both the alignment and attraction interactions. 

% \paragraph*{Pairwise-interaction:} To model fish schools where a fish interacts with just one neighbour, we can set $k = 1$. This would result in a fish copying the direction or moving towards a single neighbouring fish. 
% When $K = 1$, the interaction is of the near-neighbour--type and when $K=N$ it is of the mean-field--type (where $N$ is the size of the school).

% \paragraph*{A Vicsek-interaction analogue:}
% At the same time, if $k = K > 1$, the interaction is of the averaging-type. For the alignment interaction, this corresponds to a topological analogue of the widely studied Vicsek interaction. 

% \subsection*{Schooling dynamics}
% When a fish is all by itself, the only interaction it undergoes is spontaneous turning which changes its movement direction and speed at discrete points in time resulting in a motion that is more like `run and tumble' seen in many active matter systems.
% When two or more fish are present, fish begin to interact via alignment and attraction rules. 
% In such a setup, the fish in the front often end up behaving as though they were isolated, since there is a visual field corresponding to the organism. These fish have a greater tendency to wander away from the school which can be attributed to the finite size of the school: the simulation is carried out in an unbounded (non-periodic) domain. 
% In addition, since direction changes occur at discrete time points due to the asynchronicity in the interactions, the wandering fish can travel a large distance before spontaneously turning to an orientation that allows it to `see' a neighbour in the school, creating a possibility for a successful attraction interaction that can bring it back to the school.
% At the same time, other fish behind a wandering fish could follow it to break a cohesive school.

% \subsection*{Quantifying the cohesivity of a fish school}
% Cohesivity of a school can be quantified in a number of different ways that include characterising the average near neighbour distance, area of the convex hull of the spatial positions of the fish and average distance to barycenter of the group.
% However, we choose a more stringent measure for cohesion based on fish are positioned in space with respect to its neighbouring fish. Using a density-based spatial clustering approach (DBSCAN)\cite{MartinEster1996}, we group the fish into different clusters. 
% Here, a cluster is defined as the set of all fish, where every fish in the set is $<\epsilon$ distance away from at least one other fish in the set.
% Then, we define a cohesion parameter $\mathcal{C}$, as the average size of the largest cluster in the school normalised by the total size of the school (averaged over time of the simulation and over multiple realisations).
% Hence, the value of $\mathcal{C}$ denotes the average fraction of fish in the largest cluster in the school. A value of $1$ means that the fish were always cohesive, with no break-up events.
% The results reported in the article are not particular to the choice of the cohesion parameter. 

% \begin{figure*}
%     \centering
%     \includegraphics[width=\textwidth]{Figures/Cohesion as a func of K.pdf}
%     \caption{\textbf{High levels of cohesion are achieved in fish schools even when fish interact with just one neighbour (pairwise interaction) randomly chosen from a nearby neighbourhood of size $K$.} (A) Number of clusters $N_c$ a school breaks into, as a function of the neighbourhood of the fish $K$, for different school sizes. As $K$ increases, $N_c \to 1$. Inset: snapshots from simulation for size $N=30$ and $K={1, 10}$. (B) Cohesion parameter $\mathcal{C}$ increases with neighbourhood size (K); Inset shows that cohesion reaches the maximum value when neighbourhood is around 30\% of the school size, across schools of several sizes.  The hashed region is $\frac{K}{N}<0.3$ where change in $\mathcal{C}$ is significant.}
%     \label{fig:cohesionresults}
% \end{figure*}

\section{\label{sec:level3} Results and discussion}
We simulate fish schools of size ranging from $N\in[5, 60]$, and investigate the effect of the size of the neighbourhood a fish interacts ($K\in{1,...N}$). We first present results of stochastic-pairwise interactions, where an organism interacts with only one randomly choosen neighbour, i.e. $k=1$. We then follow with results of other interaction types. 
%The cohesion parameter $\mathcal{C}$, is computed for every simulation and averaged over multiple realisations. 
Parameters used for the study, and a discussion on the sensitivity of the results to their choice can be found in the supplementary information. 

\subsection*{Random choice of interacting neighbour, even with one individual, promotes group cohesion}
When the number of individuals are small ($N \le 5$), which is often the group size in many simple experiments of collective motion~\cite{Katz2011,Herbert-Read2011,Calovi2018}, individuals form groups and remain reasonably cohesive even when the interaction is of the near-neighbour-type, i.e. organisms align and attract with with only the nearest neighbour ($K=1, k=1$; see Fig 2A blue dots). However, as the size of the school increases $>5$, interacting with just the nearest neighbour is no longer sufficient. Groups to break into smaller clusters of size $2$ or $3$ where the interactions between the organisms are confined to within the cluster---organisms interact with just their nearest. These clusters eventually drift away (see inset corresponding to $K=1$ of Figure \ref{fig:cohesionresults} A).

With increasing size of neighbourhood, i.e. larger $K$, cohesivity of the groups ($\mathcal{C}$) increases, taking values close to $1$, indicating that the organisms reside in one tightly knit cluster stably throughout all time over all realisations (see Figure \ref{fig:cohesionresults}). This is likely because the number of unique individuals the organisms interact with increases with $K$ and the number of clusters formed begin to drop as organisms are able to form and hold larger clusters. In contrast, when organisms interact only with their nearest neighbour, it is likely that they are interacting with the same neighbour repeatedly. 

We find the number of neighbours $K$ required to achieve the same level of cohesion to scale with system size $N$. When $K$ increases to about $0.3 \times N$ (hashed region in Figure \ref{fig:cohesionresults} B), we find fish schools to be significantly more cohesive (see inset corresponding to $K=10$ of Figure \ref{fig:cohesionresults} A). Further increase in $K$ only results in marginal improvement in cohesion.

\begin{figure*}
    \centering
    \includegraphics[width=\textwidth]{Figures/Networkparameter vs K.pdf}
    \caption{\textbf{Analysing the interaction network helps in understanding the emergence of cohesion in fish schools.} (A) Schematic outlining how the interaction network is constructed, over a time window of $t_w$, with the knowledge of when an interaction occurred, between which of the fishes and at what time. (B) The interaction network is analysed to identify the groups based on the connectivity $\tilde{\mathcal{A}}$. In the example shown, there are two groups (1-3-2) and (4-5) (marked with different colours). The dotted line extending between the two groups only connects them one-way. (C) $\mathcal{C}$ and $\mathbf{N}_p$ are plotted as a function of $K$ for the school of size $N=30$. Inset: $\mathbf{N}_p$ is plotted as function of $\mathbf{C}$ for different schools sizes. Black dotted line marks the diagonal.}
    \label{fig:networkanalysis}
\end{figure*}

\subsection*{Attraction interaction network reveals why cohesion emerges even with stochstic pairwise interactions}
To understand how cohesion emerges from simple pairwise interactions as neighbourhood $K$ increases, we turn to a graph-theoretic analysis of the underlying {\it attraction interaction network} between organisms in a school. We emphasise that we focus on attraction interactions, rather than alignment interactions, since our focus is on maintenance of cohesion. While it is true that local directional alignment alone can also cause some degree of attraction, a major determining cause of group cohesion  is local alignment. 

In our analysis, individual organisms can be considered as nodes and a directed edge can be constructed between two fish $i$ to $j$, whenever $i$ exhibits attraction interactions towards $j$. Since organisms interact asynchronously in our model, these edges are formed at distinct instants of time.  Hence, to construct a graph that faithfully represents the underlying interaction network, we observe the different connections that arise due to attraction-interactions between individuals over a time window $t_w$. To choose an appropriate time scale $t_w$ for the analysis, we use the length and velocity scales in the system corresponding to the motion of organism required to break free from its associated cluster: $\epsilon$ (maximum distance between fish belonging to the same cluster) and $s_0$ (average desired swimming speed of individual fish). The time scale is then defined as,
\begin{equation}\label{eqn:timescale}
    t_w = \frac{\epsilon}{s_0}
\end{equation}
Notice that if $t_w \gg 1$ then we would (at least in some cases) expect a network that is dense or fully-connected since each organism would have interacted many number of times and if $t_w \ll 1$, the network would be sparse. Both these extremes would not represent the `correct' interaction network responsible for cohesion in a school of fish. 

Figure \ref{fig:networkanalysis} A, illustrates how the attraction interaction network is constructed over a time period $t_w$. The network that emerges due to the interactions is directed in nature; i.e. $i \to j$ does not imply $j\to i$ since each individual randomly and asynchronously chooses a neighbour to interact. We argue that this underlying directed--network encodes information pertaining to the school's cohesiveness. As far as we know, there are no off-the-shelf measures to characterise the interaction network to probe into why a school stays cohesive or breaks apart. In this section, we explore the correspondence between the properties of the network and the emergence of cohesion.

It is reasonable to expect a `well' connected network to represent a cohesive school and a `sparsely' connected one to represent a non-cohesive school. 
The simplest measure that characterises how well a network is connected is an adjacency matrix $\mathcal{A}$, where each element $(i,j)$ takes the value $1$ when there is an edge connecting $i$ to $j$. Note here that the directed nature of the graph results in a $\mathcal{A}$ that is asymmetric. 
From $\mathcal{A}$, the average connections for a node can be computed---which is simply, the average number of neighbours a fish interacts with in time $t_w$. 
However, for cohesion to emerge, fish need not necessarily interact with every other fish in the school. Fish interacting with just a few of its immediate neighbours could result in a chain of events that lead to cohesion.
To include this feature that arises not just from primary (or immediate) but from secondary, tertiary, etc. connections, we compute a modified adjacency matrix $\tilde{\mathcal{A}}$, where an element takes the value $1$ when there is a path between $i$ and $j$, in the directed graph.
To connect this property of the network to the cohesivity exhibited by the school, we divide the fish into groups based on $\tilde{\mathcal{A}}$.
A group, in this context, is defined as a set of all fish that have a path from and to every other fish in that group. Then, we compute a network parameter $\mathcal{N}_p$ that is the size of the largest group, averaged over time and several realisations (see Figure \ref{fig:networkanalysis} B for illustration).

We find that $\mathcal{N}_p$ increases with the neighbourhood size $K$, in a manner qualitatively similar to the cohesivity index $\mathcal{C}$ (see Figure \ref{fig:networkanalysis} C).
When $K$ increases, interactions between organisms result in a network that is `well-connected', \textit{i.e.} there is a path from every fish to almost every other fish in the neighbourhood, even when $K \simeq 0.3\times N$. This informs us that when organisms select individuals to interact with at random, an opportunity is created for the school to stay cohesive.

However, an interaction network created need not always materialise into a cohesive school. An organism can, in principle, interact with another organism in a cluster far away (in space) to create a well-connected network, since the interactions in our model are topological. But other interactions like spontaneous turning, alignment or collisions, can break the network before it can cause the emergence of cohesion that brings the two clusters together. For this reason, we find $\mathcal{N}_p$ to reach a high value ($\simeq1$) faster than $\mathcal{C}$ for most cases (points over the diagonal in the inset of Figure \ref{fig:networkanalysis} C).
However, when school sizes are small ($N \le 5$) or when organisms break into small clusters (for the case of $K=1$), we find $\mathcal{N}_p$ to be lower than $\mathcal{C}$ (points under the diagonal in the inset of Figure \ref{fig:networkanalysis} C). These points refer to cases where the organisms are cohesive but interactions are sparse that give rise to network that is not fully connected.
Here, a considerable number of organisms reside in the periphery of the clusters/schools that do not have visible neighbours to interact with and hence get isolated from the rest of its neighbours in the calculation of the network parameter. Hence, these clusters have a lower value for $\mathcal{N}_p$ even though they are spatially in proximity to their local neighbours.

\subsection*{Cohesion due to averaging and higher-order interactions}
In canonical models for flocking, an agent often averages the information from a neighbourhood to find its direction of movement: like the commonly used Vicsek model for alignment.
To understand how the stochsatic pairwise interaction compares with the averaging-type interaction, in the context of achieving cohesion in mobile groups, we perform simulations with both these different types of interactions (by setting $k = 1$ and $k = K$).

We find averaging interactions also achieve cohesion, with cohesion parameter $\mathcal{C}$ increasing rapidly with the size of the neighbourhood, $K$ (see Figure \ref{fig:PairwisevsAveraging}). We emphasise that while focal agents interact with all neighbours $K$ in the averaging-type interactions (because $k=K$), stochastic pairwise interactions permit interaction with only neighbour ($k=1$). Averaging interaction, by definition, consumes information from all the interacting $K$ neighbours while a pairwise interaction only takes-in information from only one of its $K$ neighbours. Thus, it is not surprising that the cohesion is achieved more rapidly in the local-averaging type interaction.  

\begin{figure}
    \centering
    \includegraphics[width=\columnwidth]{Figures/Comparison Pairwise and Averaging.pdf}
    \caption{\textbf{Emergence of cohesion due to pairwise interactions ($k=1$) compared to averaging-type interactions ($k=K$) for a school of size $N=30$.} When $K$ is large, both interactions lead to cohesive schools: hashed region. To achieve the same level of cohesion, a school interacting pairwise should have $K = K_p$ neighbours while a school interacting via averaging-interactions need only $K = K_a < K_p$ neighbours (horizontal line at $\mathcal{C}=0.75$).}
    \label{fig:PairwisevsAveraging}
\end{figure}

Interestingly, beyond a certain value of neighbourhood size $K$, both the averaging and the pairwise interactions produce similar (maximum) cohesion. Hence, organisms interacting via these two different interaction types will not have any additional advantage with regards to cohesivity.
However, if we compared the neighbourhood sizes required to achieve a given value of cohesion (say, $0.75$), then we observe that the averaging interaction can achieve that level of cohesion with less number of neighbours $K_{a}$ than a pairwise interaction $K_{p}$ (see horizontal line at $\mathcal{C} = 0.75$ in figure). 
From the viewpoint of the organism's cognitive capacity
, the choice is between:
\begin{inlineenum}
    \item \label{list:cogcap-1} assimilating information from a small number of $K_{av}$ neighbours and averaging them (a two-step process) or
    \item \label{list:cogcap-2} assimilating information of one neighbour from a larger group of $K_{p}$ neighbours (a single step process).
\end{inlineenum}
To the best of our knowledge, there is no consensus in literature on which of these processes have a smaller cognitive load. 
However, one could safely assume that an organism capable of integrating information from multiple sources and limited by its ability to observe only a small part of its neighbourhood would prefer method--\ref{list:cogcap-1} over method--\ref{list:cogcap-2}, while a different organism that finds integrating information together difficult would choose \ref{list:cogcap-2} to achieve the same level of cohesion.

\section{Concluding remarks}

In this study, using a spatially-explicit agent-based model, we show that group-level cohesion can emerge when organisms move towards (attraction) just one other nearby organism; a random choice of the neighbor, rather than  a fixed neighbour such as nearest individuals, actually improves the group cohesion. Cohesion emerges even in such simple stochsatic pairwise interactions because choosing a neighbour (to interact with) randomly creates a `well-connected' long-raned interaction network. We show that the `connectedness' of the interaction network correlates well with the cohesivity of the fish school. We also find the choosing one neighbour from a large neighbourhood can achieve the same cohesion as a fish interacting via averaging interactions but with a smaller neighbourhood.

Constructing the interaction network was possible because we had access to complete information of the interactions, their time-stamps and organisms-indices, due to the theoretical nature of the work. In an experimental setting, it is challenging to find out what motivated a change in direction of a fish. Was it due to a spontaneous turn? Was the fish moving towards its neighbour? Or was it copying the direction of another fish? If the fish interacted with another, which one was it?
Rosenthal and co-workers \cite{Rosenthal2015} reconstructed a network based on the vision of the organism (predicted based on a ray-casting approach) and knowing which organism responded first.  This network is denser than our interaction networks, since it is same as constructing an edge between a fish and all $K$ of its neighbours. While the first-responder information helps one to understand how a behavioural cascade propagates through an avalanche of events (a social contagion), it does not throw light on how the school was cohesive to begin with. %It is not clear at this point what information of the school can be integrated with the vision--based--network to identify the hidden interaction network---an interesting direction for future research. 

\paragraph*{However, do fish really choose a random neighbour to interact with?}
A random neighbour could be chosen in many ways. 
For instance, a fish could choose a faster moving individual to interact, over other slower moving ones. And since, fish move at different speeds during the course of their motion, which change continuously due to spontaneous activity and collisions, this `faster-individual' may be found anywhere within a neighbourhood of a certain size.
Lei and coworkers argue that fish choose to interact with a few of their most-influential neighbours \cite{Lei2020}. However, since the `influence' a neighbour has on a fish is a function of its proximity, relative positions and orientations, which change continuously as fish move in a school \cite{Calovi2018}, the most-influential fish could essentially take any position within the school at a given time: from the nearest neighbour to the farthest one. We speculate that choosing the most influential neighbour could be similar to choosing a fish randomly from a neighbourhood of size $K$. 
Our study shows that, irrespective of how a fish manages to `randomly' choose another fish to interact with, it results in an interaction network that is `well-connected', giving rise to cohesion.


\section{Acknowledgements}
VKJ is supported by a MHRD fellowship. DRM is supported by DST INSPIRE faculty fellowship program. VG acknowledges DBT-IISc partnership program and infrastructure support from DST-FIST. 
\bibliography{library.bib}% Produces the bibliography via BibTeX.

\appendix

\section{\label{ax:fishmodeldetails} Variable speed model}

\paragraph{Gillespie simulations:}
Each fish aligns, attracts or turns spontaneously with rates $r_p$, $r_c$ and $r_s$ respectively.
The time of the interaction is chosen stochastically: sampled from an exponential distribution with mean corresponding to the rate of the interaction. 

\paragraph{Spontaneous turning:}
As fish move, they spontaneously turn at a mean rate $r_s$, independent of its own state and the states of the neighbouring fish.
The angle they wish to turn to, is sampled from a normal distribution with mean zero and variance $\sigma_a$ as in eq \ref{eq:spontaneousAngle}.
\begin{equation}
    \angle \mathbf{e}_d = \angle \mathbf{e}_i + \mathcal{N}(0,\sigma_a)
    \label{eq:spontaneousAngle}
\end{equation}
The speed of the individual is sampled from a normal distribution with mean $s_0$, which is the desired velocity for movement of the fish and a variance $\sigma_s$ which quantifies the spread of the speeds of the individuals as observed in fish schools.
\begin{equation}
    s_d = \mathcal{N}(s_0,\sigma_s)
\end{equation}

\paragraph{Alignment:}
Every fish $i$, at an average rate $r_p$, aligns with its neighbour $j$ by copying its direction of movement $\mathbf{e}_j$ and speed $s_j$, over a time scale $\tau$ (see eqs \ref{eq:alignmentAngle} and \ref{eq:alignmentSpeed}). 

\begin{equation}
    \angle \mathbf{d}_i = \angle \mathbf{e}_j
    \label{eq:alignmentAngle}
\end{equation}

\begin{equation}
    s_d = s_j
    \label{eq:alignmentSpeed}
\end{equation}

At the limit $\tau \to 0 $ and constant speed, the interaction is same as the simple copying interaction used in Jhawar et al \cite{Jhawar2019}, which produces noise induced order in \textit{Etroplus suratenesis}.

\paragraph{Attraction:}
A fish $i$ moves towards another fish $k$, at an average rate, $r_c$, to stay cohesive. It is reasonable to expect fish $i$ to change its current trajectory to move towards $k$ only when it is considerably far away from $k$. This feature is brought into the interaction term by using a distance based weighting $f_a$, as shown in eq \ref{eq:attractionAngle}.
\begin{equation}
    \angle \mathbf{d}_i = \angle \big[\mathbf{e}_i + f_a \mathbf{r}_{ik} \big]
    \label{eq:attractionAngle}
\end{equation}
We can also model the change in speed experienced by $i$ in a similar fashion: when $i$ is far away from $k$, it moves faster (see eq \ref{eq:attractionSpeed}).
\begin{equation}
    s_d = s_i + \kappa f_a
    \label{eq:attractionSpeed}
\end{equation}

The weighting function selected for use in our model has the form shown in eq \ref{eq:attractionWeighting}. When $\gamma$ is $>2$, it softens the effect of the attractive interaction within distance $l$ around the fish $k$. Only when $(\|\mathbf{r}_{ik}\| - 2 R) > l$, the attractive interaction has a significant effect (see supplementary information for more details).

\begin{equation}
    f_a = \kappa \Bigg(\frac{\|\mathbf{r}_{ik}\| - 2 R}{l}\Bigg)^\gamma
    \label{eq:attractionWeighting}
\end{equation}

\paragraph{Collision avoidance:}
Fish avoid collision with other fish as they swim together.
They turn towards a direction that is perpendicular to that connecting the two fish as shown in eq \ref{eq:collavoidanceAngle}. 
\begin{equation}
    \Delta \theta_r = \frac{1}{n_r} \sum_{o=1}^{n_r} \lambda_a \lambda_p \lambda_c \big[r_{io, \perp}\big]
    \label{eq:collavoidanceAngle}
\end{equation}
In addition to turning, they also slow down as they approach an obstacle, as shown in eq \ref{eq:collavoidanceSpeed}. The rate of slowing down is inversely proportional to the distance between the fish and directly proportional to the rate of approach.
\begin{equation}
    \Delta s_r = - \frac{1}{n_r} \sum_{o=1}^{n_r} \lambda_a \lambda_p \lambda_c \Bigg[\zeta \frac{s_i\mathbf{e}_i.\mathbf{r}_{io} +s_o\mathbf{e}_o.\mathbf{r}_{oi}} {\big(\|\mathbf{r}_{io}\| - 2 R\big)^\beta}\Bigg]
    \label{eq:collavoidanceSpeed}
\end{equation}

The parameters $\lambda_a$ and $\lambda_p$ are binary variables that take the value $1$ only when the fish $i$ moves towards fish $o$ and the distance between the two fish is decreasing in time. They are defined using a Heaviside functions as shown in eqs \ref{eq:parametersCollAvoidanceprox} and \ref{eq:parametersCollAvoidanceapproach}. $\lambda_c$ on the other hand, is a cut-off function that cuts off any effect of collision avoidance beyond a certain distance between the fish (see eq \ref{eq:parametersCollAvoidancecutoff}).
\begin{eqnarray}
    \label{eq:parametersCollAvoidanceprox}
    \lambda_a = \mathcal{H}[e_i.r_{io}]\\
    \label{eq:parametersCollAvoidanceapproach}
    \lambda_p = \mathcal{H}[e_i.r_{io} + e_o.r_{oi}]\\
    \label{eq:parametersCollAvoidancecutoff}
    \lambda_c = \Big(1 - \frac{1}{e^{-c_1 \|r_{io}\|+c_2}+1}\Big)
\end{eqnarray}
More information on the choice of functional form for the parameters above can be found in the supplementary information.

\paragraph{Choosing a neighbour:}\label{sec:neighchoosing}
We assume that every fish visually perceives a maximum of $K$ nearest fish in its observable neighbourhood and interacts with $k$ of them. For the pairwise interaction, $k=1$ where, each fish chooses one other fish from the $K$ neighbours to interact with the same. To simulate the `Vicsek-like' interaction, one can set $k = K$ where, a fish interacts with all $K$ of its neighbours, in which case, eqs \ref{eq:alignmentAngle} to \ref{eq:attractionSpeed} have to be suitably modified to include averaging (see supplementary information for model details).

\paragraph{Remarks:}
The speed $s_i$ of a fish, is bound between $0$ and $s_{max}$, which is set to $10$ in our study. This is enforced in both the spontaneous turning and attraction interactions.
We model fish movement using agents that interact with each other at a rate, intrinsic of the agent: independent of the local state of the school. Simply put, a fish aligns with a neighbouring fish, irrespective of whether the local neighbourhood is ordered or not. Similarly, a fish does not move towards its neighbour in response to its perception of the less cohesive neighbourhood.
However, interestingly, the implementation of the alignment and attraction rules, bring an indirect local-state dependent behaviour. 
A fish aligning with a neighbouring fish does not change the local order significantly when the local neighbourhood is sufficiently ordered. While, this change is significant when the neighbourhood is disordered. The weighting function $f_a$ as described in eq \ref{eq:attractionWeighting}, makes sure that the effect of the attraction interaction is significant only when the fish is away from the local neighbour it is interacting with.
Though fish interact in a manner, independent of the local state of the system, the interaction events themselves cause significant change in the local group-properties only when the local state is away from that the fish desires to achieve.

Algorithm followed to simulate our model and the information of the codes, can be found in the supplementary information.


\end{document}
%
% ****** End of file apssamp.tex ******

